PBBFMM3D: a parallel black-box algorithm for kernel matrix-vector multiplication

Kernel matrix-vector product is ubiquitous in many science and engineering applications. However, a naive method requires $O(N^2)$ operations, which becomes prohibitive for large-scale problems. We introduce a parallel method that provably requires $O(N)$ operations to reduce the computation cost. The distinct feature of our method is that it requires only the ability to evaluate the kernel function, offering a black-box interface to users. Our parallel approach targets multi-core shared-memory machines and is implemented using OpenMP. Numerical results demonstrate up to $19\times$ speedup on 32 cores. We also present a real-world application in geostatistics, where our parallel method was used to deliver fast principle component analysis of covariance matrices.

==> out_scaling.txt <==
N=64e4
lvl=4
p=1
Precompute files exist.
 Distribute points = 0.0557422 Interaction list = 0.00905067
 FMM distribute = 0.0665051
upward time = 0.147506 interaction time = 0.527952 downward time = 0.0135297
 neartargetCompute = 6.01297
Pre-computation time: 0.0270282
FMM computing time:   6.78308
FMM total time:   6.81011

N=64e4
lvl=4
p=2
Precompute files exist.
 Distribute points = 0.0395363 Interaction list = 0.00908533
 FMM distribute = 0.050035
upward time = 0.080972 interaction time = 0.282316 downward time = 0.00701788
 neartargetCompute = 3.16121
Pre-computation time: 0.0169127
FMM computing time:   3.60326
FMM total time:   3.62017

N=64e4
lvl=4
p=4
Precompute files exist.
 Distribute points = 0.0294009 Interaction list = 0.00915859
 FMM distribute = 0.0400395
upward time = 0.0406057 interaction time = 0.131784 downward time = 0.00363586
 neartargetCompute = 1.63671
Pre-computation time: 0.0173332
FMM computing time:   1.92079
FMM total time:   1.93813

N=64e4
lvl=4
p=8
Precompute files exist.
 Distribute points = 0.0285133 Interaction list = 0.00926074
 FMM distribute = 0.0386408
upward time = 0.0206451 interaction time = 0.0657282 downward time = 0.00199233
 neartargetCompute = 0.854219
Pre-computation time: 0.0171446
FMM computing time:   1.03672
FMM total time:   1.05386

N=64e4
lvl=4
p=16
Precompute files exist.
 Distribute points = 0.028413 Interaction list = 0.00934077
 FMM distribute = 0.0392234
upward time = 0.0206574 interaction time = 0.0368553 downward time = 0.00200123
 neartargetCompute = 0.46133
Pre-computation time: 0.0180627
FMM computing time:   0.618442
FMM total time:   0.636505

N=64e4
lvl=4
p=32
Precompute files exist.
 Distribute points = 0.0286594 Interaction list = 0.00934504
 FMM distribute = 0.0395115
upward time = 0.0208603 interaction time = 0.0244057 downward time = 0.00195794
 neartargetCompute = 0.229784
Pre-computation time: 0.0183111
FMM computing time:   0.37479
FMM total time:   0.393101

N=512e4
lvl=5
p=1
Precompute files exist.
 Distribute points = 0.659801 Interaction list = 0.0845049
 FMM distribute = 0.75038
upward time = 1.25576 interaction time = 5.11076 downward time = 0.141338
 neartargetCompute = 51.2932
Pre-computation time: 0.107525
FMM computing time:   58.6706
FMM total time:   58.7781

N=512e4
lvl=5
p=2
Precompute files exist.
 Distribute points = 0.433221 Interaction list = 0.0855158
 FMM distribute = 0.524069
upward time = 0.711063 interaction time = 2.85071 downward time = 0.0776518
 neartargetCompute = 26.4504
Pre-computation time: 0.111211
FMM computing time:   30.7386
FMM total time:   30.8498

N=512e4
lvl=5
p=4
Precompute files exist.
 Distribute points = 0.270621 Interaction list = 0.0866913
 FMM distribute = 0.363444
upward time = 0.334614 interaction time = 1.36371 downward time = 0.0462099
 neartargetCompute = 13.5381
Pre-computation time: 0.10712
FMM computing time:   15.8149
FMM total time:   15.922

N=512e4
lvl=5
p=8
Precompute files exist.
 Distribute points = 0.199048 Interaction list = 0.0849455
 FMM distribute = 0.289629
upward time = 0.167826 interaction time = 0.635141 downward time = 0.0535087
 neartargetCompute = 6.97523
Pre-computation time: 0.105933
FMM computing time:   8.28178
FMM total time:   8.38771

N=512e4
lvl=5
p=16
Precompute files exist.
 Distribute points = 0.204643 Interaction list = 0.084883
 FMM distribute = 0.295195
upward time = 0.167996 interaction time = 0.328523 downward time = 0.0143597
 neartargetCompute = 3.83829
Pre-computation time: 0.10533
FMM computing time:   5.06773
FMM total time:   5.17306

N=512e4
lvl=5
p=32
Precompute files exist.
 Distribute points = 0.201284 Interaction list = 0.0866408
 FMM distribute = 0.293628
upward time = 0.167757 interaction time = 0.247784 downward time = 0.0143719
 neartargetCompute = 1.95484
Pre-computation time: 0.107308
FMM computing time:   2.85189
FMM total time:   2.9592

N=4096e4
lvl=6
p=1
Precompute files exist.
 Distribute points = 6.77191 Interaction list = 1.06642
 FMM distribute = 7.87851
upward time = 10.1442 interaction time = 46.2898 downward time = 1.06432
 neartargetCompute = 425.593
Pre-computation time: 0.804197
FMM computing time:   491.932
FMM total time:   492.736

N=4096e4
lvl=6
p=2
Precompute files exist.
 Distribute points = 4.41096 Interaction list = 0.754135
 FMM distribute = 5.20502
upward time = 6.89949 interaction time = 23.3757 downward time = 0.571209
 neartargetCompute = 220.078
Pre-computation time: 0.810969
FMM computing time:   257.446
FMM total time:   258.257

N=4096e4
lvl=6
p=4
Precompute files exist.
 Distribute points = 2.64486 Interaction list = 0.753422
 FMM distribute = 3.43878
upward time = 3.15685 interaction time = 11.4029 downward time = 0.324742
 neartargetCompute = 111.416
Pre-computation time: 0.810945
FMM computing time:   131.022
FMM total time:   131.833

N=4096e4
lvl=6
p=8
Precompute files exist.
 Distribute points = 1.68483 Interaction list = 0.74312
 FMM distribute = 2.46981
upward time = 1.37544 interaction time = 6.06766 downward time = 0.248839
 neartargetCompute = 57.0433
Pre-computation time: 0.816675
FMM computing time:   68.3644
FMM total time:   69.1811

N=4096e4
lvl=6
p=16
Precompute files exist.
 Distribute points = 2.30729 Interaction list = 0.891096
 FMM distribute = 3.24009
upward time = 1.38268 interaction time = 2.85627 downward time = 0.137937
 neartargetCompute = 29.9211
Pre-computation time: 0.811587
FMM computing time:   41.34
FMM total time:   42.1515

N=4096e4
lvl=6
p=32
Precompute files exist.
 Distribute points = 2.36456 Interaction list = 0.889379
 FMM distribute = 3.29508
upward time = 1.37894 interaction time = 1.54946 downward time = 0.136848
 neartargetCompute = 16.5272
Pre-computation time: 0.81404
FMM computing time:   26.5199
FMM total time:   27.3339



==> out_scaling2.txt <==
N=64e4
lvl=5
p=1
Precompute files exist.
 Distribute points = 0.0859845 Interaction list = 0.0837105
 FMM distribute = 0.171291
upward time = 0.341132 interaction time = 5.0933 downward time = 0.140679
 neartargetCompute = 1.12338
Pre-computation time: 0.117218
FMM computing time:   6.88474
FMM total time:   7.00196

N=64e4
lvl=5
p=2
Precompute files exist.
 Distribute points = 0.0634545 Interaction list = 0.0858131
 FMM distribute = 0.150634
upward time = 0.18891 interaction time = 2.81729 downward time = 0.0906492
 neartargetCompute = 0.604533
Pre-computation time: 0.104865
FMM computing time:   3.87967
FMM total time:   3.98453

N=64e4
lvl=5
p=4
Precompute files exist.
 Distribute points = 0.0451096 Interaction list = 0.0854507
 FMM distribute = 0.13141
upward time = 0.0984232 interaction time = 1.30033 downward time = 0.0686354
 neartargetCompute = 0.333445
Pre-computation time: 0.106406
FMM computing time:   1.9516
FMM total time:   2.05801

N=64e4
lvl=5
p=8
Precompute files exist.
 Distribute points = 0.0369646 Interaction list = 0.0852924
 FMM distribute = 0.123647
upward time = 0.0577824 interaction time = 0.612375 downward time = 0.0141609
 neartargetCompute = 0.156728
Pre-computation time: 0.108905
FMM computing time:   0.984366
FMM total time:   1.09327

N=64e4
lvl=5
p=16
Precompute files exist.
 Distribute points = 0.0369606 Interaction list = 0.0868644
 FMM distribute = 0.124683
upward time = 0.0578908 interaction time = 0.325007 downward time = 0.0142823
 neartargetCompute = 0.0900889
Pre-computation time: 0.105391
FMM computing time:   0.66842
FMM total time:   0.773811

N=64e4
lvl=5
p=32
Precompute files exist.
 Distribute points = 0.0362096 Interaction list = 0.0855196
 FMM distribute = 0.123129
upward time = 0.0554384 interaction time = 0.180066 downward time = 0.0142738
 neartargetCompute = 0.0564299
Pre-computation time: 0.105137
FMM computing time:   0.486355
FMM total time:   0.591492

N=512e4
lvl=6
p=1
Precompute files exist.
 Distribute points = 0.917186 Interaction list = 1.07573
 FMM distribute = 1.99842
upward time = 3.11927 interaction time = 45.8025 downward time = 1.06905
 neartargetCompute = 9.42525
Pre-computation time: 0.797488
FMM computing time:   61.5346
FMM total time:   62.3321

N=512e4
lvl=6
p=2
Precompute files exist.
 Distribute points = 0.625894 Interaction list = 0.758827
 FMM distribute = 1.39003
upward time = 2.78384 interaction time = 23.6282 downward time = 0.596611
 neartargetCompute = 5.07872
Pre-computation time: 0.797859
FMM computing time:   33.5978
FMM total time:   34.3957

N=512e4
lvl=6
p=4
Precompute files exist.
 Distribute points = 0.387276 Interaction list = 0.767415
 FMM distribute = 1.16031
upward time = 1.82085 interaction time = 11.1574 downward time = 0.327264
 neartargetCompute = 2.65711
Pre-computation time: 0.809159
FMM computing time:   17.6108
FMM total time:   18.42

N=512e4
lvl=6
p=8
Precompute files exist.
 Distribute points = 0.283306 Interaction list = 0.760359
 FMM distribute = 1.04931
upward time = 1.36468 interaction time = 5.55653 downward time = 0.202158
 neartargetCompute = 1.51535
Pre-computation time: 0.81065
FMM computing time:   10.1928
FMM total time:   11.0034

N=512e4
lvl=6
p=16
Precompute files exist.
 Distribute points = 0.279916 Interaction list = 0.746095
 FMM distribute = 1.03169
upward time = 1.31938 interaction time = 3.05691 downward time = 0.165216
 neartargetCompute = 1.30898
Pre-computation time: 0.80898
FMM computing time:   7.32696
FMM total time:   8.13594

N=512e4
lvl=6
p=32
Precompute files exist.
 Distribute points = 0.278431 Interaction list = 0.768424
 FMM distribute = 1.05252
upward time = 1.33852 interaction time = 1.87731 downward time = 0.137351
 neartargetCompute = 1.06697
Pre-computation time: 0.811183
FMM computing time:   5.92014
FMM total time:   6.73133

N=4096e4
lvl=7
p=1
Precompute files exist.
 Distribute points = 9.6238 Interaction list = 8.0982
 FMM distribute = 17.762
upward time = 22.5202 interaction time = 399.593 downward time = 8.91694
 neartargetCompute = 80.7944
Pre-computation time: 6.32103
FMM computing time:   530.564
FMM total time:   536.885

N=4096e4
lvl=7
p=2
Precompute files exist.
 Distribute points = 6.47839 Interaction list = 8.27132
 FMM distribute = 14.789
upward time = 12.8011 interaction time = 195.64 downward time = 8.28199
 neartargetCompute = 47.4574
Pre-computation time: 6.33453
FMM computing time:   280.245
FMM total time:   286.579

N=4096e4
lvl=7
p=4
Precompute files exist.
 Distribute points = 3.79799 Interaction list = 7.29354
 FMM distribute = 11.1314
upward time = 7.45829 interaction time = 101.042 downward time = 4.17149
 neartargetCompute = 23.8688
Pre-computation time: 6.47533
FMM computing time:   148.738
FMM total time:   155.213

N=4096e4
lvl=7
p=8
Precompute files exist.
 Distribute points = 4.82473 Interaction list = 8.24338
 FMM distribute = 13.1101
upward time = 4.04565 interaction time = 45.1963 downward time = 2.62943
 neartargetCompute = 14.6892
Pre-computation time: 6.40872
FMM computing time:   83.3347
FMM total time:   89.7434

N=4096e4
lvl=7
p=16
Precompute files exist.
 Distribute points = 3.97037 Interaction list = 7.29741
 FMM distribute = 11.3083
upward time = 7.32068 interaction time = 25.095 downward time = 1.74661
 neartargetCompute = 10.8951
Pre-computation time: 6.42882
FMM computing time:   57.6223
FMM total time:   64.0511

N=4096e4
lvl=7
p=32
Precompute files exist.
 Distribute points = 3.97324 Interaction list = 8.0216
 FMM distribute = 12.0372
upward time = 6.49051 interaction time = 14.9238 downward time = 2.19532
 neartargetCompute = 10.0692
Pre-computation time: 6.44685
FMM computing time:   47.1141
FMM total time:   53.561



==> out_scaling3.txt <==
N=262144
lvl=4
p=1
Precompute files exist.
 Distribute points = 0.0211446 Interaction list = 0.00828882
 FMM distribute = 0.0302635
upward time = 0.0741573 interaction time = 0.530195 downward time = 0.0133068
 neartargetCompute = 1.06992
Pre-computation time: 0.0268088
FMM computing time:   1.724
FMM total time:   1.75081

N=262144
lvl=4
p=2
Precompute files exist.
 Distribute points = 0.0155201 Interaction list = 0.00859156
 FMM distribute = 0.0247493
upward time = 0.0423648 interaction time = 0.264866 downward time = 0.00696515
 neartargetCompute = 0.56185
Pre-computation time: 0.0160927
FMM computing time:   0.90694
FMM total time:   0.923032

N=262144
lvl=4
p=4
Precompute files exist.
 Distribute points = 0.011308 Interaction list = 0.00882405
 FMM distribute = 0.0207711
upward time = 0.0215748 interaction time = 0.128019 downward time = 0.003589
 neartargetCompute = 0.293048
Pre-computation time: 0.017169
FMM computing time:   0.47304
FMM total time:   0.490208

N=262144
lvl=4
p=8
Precompute files exist.
 Distribute points = 0.0107364 Interaction list = 0.00877981
 FMM distribute = 0.0201643
upward time = 0.0108569 interaction time = 0.0671 downward time = 0.00191582
 neartargetCompute = 0.152609
Pre-computation time: 0.0178414
FMM computing time:   0.2585
FMM total time:   0.276341

N=262144
lvl=4
p=16
Precompute files exist.
 Distribute points = 0.0106493 Interaction list = 0.00873975
 FMM distribute = 0.0200281
upward time = 0.0110457 interaction time = 0.0395826 downward time = 0.00190413
 neartargetCompute = 0.082615
Pre-computation time: 0.0219122
FMM computing time:   0.161156
FMM total time:   0.183069

N=262144
lvl=4
p=32
Precompute files exist.
 Distribute points = 0.0109805 Interaction list = 0.00876981
 FMM distribute = 0.0203955
upward time = 0.0111149 interaction time = 0.0205198 downward time = 0.00192006
 neartargetCompute = 0.0462004
Pre-computation time: 0.0211753
FMM computing time:   0.106308
FMM total time:   0.127484

N=2097152
lvl=5
p=1
Precompute files exist.
 Distribute points = 0.23961 Interaction list = 0.0827441
 FMM distribute = 0.325125
upward time = 0.630383 interaction time = 5.09853 downward time = 0.139804
 neartargetCompute = 9.22253
Pre-computation time: 0.106576
FMM computing time:   15.4617
FMM total time:   15.5683

N=2097152
lvl=5
p=2
Precompute files exist.
 Distribute points = 0.155486 Interaction list = 0.083126
 FMM distribute = 0.241269
upward time = 0.338841 interaction time = 2.73884 downward time = 0.0802442
 neartargetCompute = 4.78801
Pre-computation time: 0.111354
FMM computing time:   8.23167
FMM total time:   8.34302

N=2097152
lvl=5
p=4
Precompute files exist.
 Distribute points = 0.105934 Interaction list = 0.0838368
 FMM distribute = 0.192409
upward time = 0.169362 interaction time = 1.2967 downward time = 0.0628857
 neartargetCompute = 2.47319
Pre-computation time: 0.107242
FMM computing time:   4.23541
FMM total time:   4.34265

N=2097152
lvl=5
p=8
Precompute files exist.
 Distribute points = 0.0814647 Interaction list = 0.0832568
 FMM distribute = 0.167462
upward time = 0.0870477 interaction time = 0.611853 downward time = 0.0140508
 neartargetCompute = 1.30012
Pre-computation time: 0.109453
FMM computing time:   2.21873
FMM total time:   2.32819

N=2097152
lvl=5
p=16
Precompute files exist.
 Distribute points = 0.0866723 Interaction list = 0.0838413
 FMM distribute = 0.173259
upward time = 0.0870783 interaction time = 0.323485 downward time = 0.0141788
 neartargetCompute = 0.691863
Pre-computation time: 0.109937
FMM computing time:   1.32806
FMM total time:   1.438

N=2097152
lvl=5
p=32
Precompute files exist.
 Distribute points = 0.0850819 Interaction list = 0.0834083
 FMM distribute = 0.171268
upward time = 0.087008 interaction time = 0.176372 downward time = 0.0142602
 neartargetCompute = 0.366905
Pre-computation time: 0.108384
FMM computing time:   0.854275
FMM total time:   0.962659

N=16777216
lvl=6
p=1
Precompute files exist.
 Distribute points = 2.8135 Interaction list = 0.833526
 FMM distribute = 3.66482
upward time = 5.67845 interaction time = 45.6289 downward time = 1.09223
 neartargetCompute = 76.3466
Pre-computation time: 0.816342
FMM computing time:   132.794
FMM total time:   133.61

N=16777216
lvl=6
p=2
Precompute files exist.
 Distribute points = 1.67794 Interaction list = 1.02603
 FMM distribute = 2.72057
upward time = 2.97898 interaction time = 23.4416 downward time = 0.853586
 neartargetCompute = 39.2946
Pre-computation time: 0.808427
FMM computing time:   69.6365
FMM total time:   70.4449

N=16777216
lvl=6
p=4
Precompute files exist.
 Distribute points = 1.02357 Interaction list = 0.90225
 FMM distribute = 1.94306
upward time = 2.10941 interaction time = 10.9708 downward time = 0.479102
 neartargetCompute = 20.2277
Pre-computation time: 0.821121
FMM computing time:   36.0454
FMM total time:   36.8665

N=16777216
lvl=6
p=8
Precompute files exist.
 Distribute points = 0.662226 Interaction list = 0.742286
 FMM distribute = 1.42201
upward time = 1.35681 interaction time = 5.56433 downward time = 0.181948
 neartargetCompute = 10.4013
Pre-computation time: 0.820878
FMM computing time:   19.2262
FMM total time:   20.047

N=16777216
lvl=6
p=16
Precompute files exist.
 Distribute points = 0.666047 Interaction list = 0.734804
 FMM distribute = 1.41843
upward time = 1.39215 interaction time = 3.42698 downward time = 0.164254
 neartargetCompute = 6.12782
Pre-computation time: 0.814103
FMM computing time:   12.8253
FMM total time:   13.6394

N=16777216
lvl=6
p=32
Precompute files exist.
 Distribute points = 0.664104 Interaction list = 0.741743
 FMM distribute = 1.42365
upward time = 1.34853 interaction time = 1.8664 downward time = 0.122533
 neartargetCompute = 3.74981
Pre-computation time: 0.814308
FMM computing time:   8.80681
FMM total time:   9.62112

N=134217728
lvl=7
p=1
Precompute files exist.
 Distribute points = 25.7248 Interaction list = 7.58302
 FMM distribute = 33.439


==> out_weak.txt <==
N=262144
lvl=4
p=1
Precompute files exist.
distribute: 0.0239665 interaction: 0.00818863
FMM Distribute: 0.0329494
initialization: 0.00126592
Particle2Moment 0.036307
3 0.0126619
2 0.00154848
1 0.000191854
0 2.47797e-05
compressMultipole 0.00238637
Farfield-CM: 0.356081
L2L 0 3.29413e-05
L2L 1 0.000244418
L2L 2 0.00142389
L2L 3 0.0109925
nearfiled 1: 1.02531
nearfiled 2: 0.00151507
upward time = 0.0508143 interaction time = 0.358514 downward time = 0.051112
 neartargetCompute = 1.02688
Relative Error for first 10 : 2.20407e-05
Pre-computation time: 0.0333243
FMM computing time:   1.52336
FMM total time:   1.55668

N=262144
lvl=4
p=2
Precompute files exist.
distribute: 0.0178316 interaction: 0.00541076
FMM Distribute: 0.0237745
initialization: 0.00160962
Particle2Moment 0.0212394
3 0.0066858
2 0.000783921
1 9.90881e-05
0 2.97721e-05
compressMultipole 0.00595407
Farfield-CM: 0.174392
L2L 0 3.18759e-05
L2L 1 0.000114452
L2L 2 0.000798385
L2L 3 0.00568516
nearfiled 1: 0.542467
nearfiled 2: 0.00185001
upward time = 0.0289105 interaction time = 0.180387 downward time = 0.0264948
 neartargetCompute = 0.544359
Relative Error for first 10 : 2.2636e-05
Pre-computation time: 0.0167294
FMM computing time:   0.807257
FMM total time:   0.823986

N=262144
lvl=4
p=4
Precompute files exist.
distribute: 0.013886 interaction: 0.00271169
FMM Distribute: 0.0171595
initialization: 0.00156507
Particle2Moment 0.0107638
3 0.00346993
2 0.00038985
1 5.25611e-05
0 2.9407e-05
compressMultipole 0.00605892
Farfield-CM: 0.0919793
L2L 0 2.70731e-05
L2L 1 6.9106e-05
L2L 2 0.000408225
L2L 3 0.00288479
nearfiled 1: 0.277112
nearfiled 2: 0.00108446
upward time = 0.0147657 interaction time = 0.0980833 downward time = 0.0137932
 neartargetCompute = 0.278236
Relative Error for first 10 : 2.23901e-05
Pre-computation time: 0.0168041
FMM computing time:   0.424999
FMM total time:   0.441803

N=262144
lvl=4
p=8
Precompute files exist.
distribute: 0.014022 interaction: 0.00147354
FMM Distribute: 0.0160582
initialization: 0.00160138
Particle2Moment 0.00543276
3 0.00192614
2 0.000220318
1 3.24491e-05
0 3.40929e-05
compressMultipole 0.00625407
Farfield-CM: 0.043737
L2L 0 2.80798e-05
L2L 1 2.91909e-05
L2L 2 0.000212027
L2L 3 0.00159447
nearfiled 1: 0.143485
nearfiled 2: 0.000611279
upward time = 0.00770219 interaction time = 0.050032 downward time = 0.00865778
 neartargetCompute = 0.144137
Relative Error for first 10 : 2.23752e-05
Pre-computation time: 0.016174
FMM computing time:   0.229368
FMM total time:   0.245542

N=262144
lvl=4
p=16
Precompute files exist.
distribute: 0.0142021 interaction: 0.00106211
FMM Distribute: 0.0158187
initialization: 0.00162325
Particle2Moment 0.00293131
3 0.00113918
2 0.0001032
1 3.38559e-05
0 3.3841e-05
compressMultipole 0.00589155
Farfield-CM: 0.0248679
L2L 0 2.98028e-05
L2L 1 4.10723e-05
L2L 2 0.000123564
L2L 3 0.000799565
nearfiled 1: 0.0724721
nearfiled 2: 0.000355278
upward time = 0.0043037 interaction time = 0.0307966 downward time = 0.00670348
 neartargetCompute = 0.0728638
Relative Error for first 10 : 2.23662e-05
Pre-computation time: 0.015969
FMM computing time:   0.133356
FMM total time:   0.149325

N=262144
lvl=4
p=32
Precompute files exist.
distribute: 0.0143117 interaction: 0.000714457
FMM Distribute: 0.0155927
initialization: 0.00163061
Particle2Moment 0.00183005
3 0.000810539
2 5.99809e-05
1 3.75053e-05
0 3.77181e-05
compressMultipole 0.00593636
Farfield-CM: 0.0151842
L2L 0 3.2153e-05
L2L 1 3.5075e-05
L2L 2 8.04057e-05
L2L 3 0.000411601
nearfiled 1: 0.0384096
nearfiled 2: 0.000270056
upward time = 0.00283187 interaction time = 0.0211585 downward time = 0.00565418
 neartargetCompute = 0.038707
Relative Error for first 10 : 2.25012e-05
Pre-computation time: 0.0166224
FMM computing time:   0.0870945
FMM total time:   0.103717

N=2097152
lvl=5
p=1
Precompute files exist.
distribute: 0.268895 interaction: 0.0801715
FMM Distribute: 0.351655
initialization: 0.0127149
Particle2Moment 0.31801
4 0.104627
3 0.0131077
2 0.00158571
1 0.000199733
0 2.6016e-05
compressMultipole 0.0220697
Farfield-CM: 3.42613
L2L 0 3.70368e-05
L2L 1 0.000226631
L2L 2 0.0018194
L2L 3 0.0144093
L2L 4 0.0908368
nearfiled 1: 8.85814
nearfiled 2: 0.0463744
upward time = 0.437705 interaction time = 3.44829 downward time = 0.47251
 neartargetCompute = 8.90463
Relative Error for first 10 : 2.21599e-05
Pre-computation time: 0.106793
FMM computing time:   13.6437
FMM total time:   13.7505

N=2097152
lvl=5
p=2
Precompute files exist.
distribute: 0.177058 interaction: 0.0475274
FMM Distribute: 0.227133
initialization: 0.0137841
Particle2Moment 0.174522
4 0.0546759
3 0.006739
2 0.000809109
1 0.000102891
0 3.14247e-05
compressMultipole 0.0512
Farfield-CM: 1.8964
L2L 0 7.0231e-05
L2L 1 0.000149973
L2L 2 0.00104836
L2L 3 0.0077651
L2L 4 0.0467339
nearfiled 1: 4.53933
nearfiled 2: 0.0567666
upward time = 0.237019 interaction time = 1.94767 downward time = 0.265827
 neartargetCompute = 4.59621
Relative Error for first 10 : 2.19753e-05
Pre-computation time: 0.10563
FMM computing time:   7.30116
FMM total time:   7.4068

N=2097152
lvl=5
p=4
Precompute files exist.
distribute: 0.130718 interaction: 0.0248206
FMM Distribute: 0.158199
initialization: 0.0144892
Particle2Moment 0.0880423
4 0.0276846
3 0.00333595
2 0.000403044
1 5.41238e-05
0 3.27718e-05
compressMultipole 0.0471723
Farfield-CM: 0.953479
L2L 0 3.76152e-05
L2L 1 6.6645e-05
L2L 2 0.000449453
L2L 3 0.00318397
L2L 4 0.0240149
nearfiled 1: 2.30837
nearfiled 2: 0.0191038
upward time = 0.11968 interaction time = 1.00072 downward time = 0.152398
 neartargetCompute = 2.32758
Relative Error for first 10 : 2.20483e-05
Pre-computation time: 0.107852
FMM computing time:   3.78355
FMM total time:   3.8914

N=2097152
lvl=5
p=8
Precompute files exist.
distribute: 0.114316 interaction: 0.0127449
FMM Distribute: 0.129627
initialization: 0.0142178
Particle2Moment 0.0444154
4 0.0140078
3 0.00166406
2 0.000204386
1 3.34252e-05
0 3.48818e-05
compressMultipole 0.0484106
Farfield-CM: 0.424528
L2L 0 3.82978e-05
L2L 1 4.15999e-05
L2L 2 0.000222752
L2L 3 0.00152607
L2L 4 0.0115307
nearfiled 1: 1.20268
nearfiled 2: 0.0160806
upward time = 0.0604812 interaction time = 0.473016 downward time = 0.070053
 neartargetCompute = 1.21889
Relative Error for first 10 : 2.20237e-05
Pre-computation time: 0.111327
FMM computing time:   1.97537
FMM total time:   2.08669

N=2097152
lvl=5
p=16
Precompute files exist.
distribute: 0.112864 interaction: 0.00725437
FMM Distribute: 0.122804
initialization: 0.0143612
Particle2Moment 0.0224988
4 0.0072322
3 0.000822158
2 0.00011095
1 3.6553e-05
0 3.50792e-05
compressMultipole 0.049402
Farfield-CM: 0.229379
L2L 0 6.69071e-05
L2L 1 3.22759e-05
L2L 2 0.000126329
L2L 3 0.000825938
L2L 4 0.00578986
nearfiled 1: 0.585644
nearfiled 2: 0.00292754
upward time = 0.0308419 interaction time = 0.278852 downward time = 0.0536198
 neartargetCompute = 0.588665
Relative Error for first 10 : 2.19352e-05
Pre-computation time: 0.106968
FMM computing time:   1.09808
FMM total time:   1.20504

N=2097152
lvl=5
p=32
Precompute files exist.
distribute: 0.117542 interaction: 0.0041254
FMM Distribute: 0.124362
initialization: 0.0143121
Particle2Moment 0.0115356
4 0.0039676
3 0.000410327
2 6.03478e-05
1 3.7035e-05
0 3.70569e-05
compressMultipole 0.0458006
Farfield-CM: 0.127008
L2L 0 7.01402e-05
L2L 1 3.57372e-05
L2L 2 7.85408e-05
L2L 3 0.000439942
L2L 4 0.00302191
nearfiled 1: 0.30018
nearfiled 2: 0.00227861
upward time = 0.0161448 interaction time = 0.172882 downward time = 0.0451524
 neartargetCompute = 0.30255
Relative Error for first 10 : 2.19821e-05
Pre-computation time: 0.108146
FMM computing time:   0.684328
FMM total time:   0.792474

N=16777216
lvl=6
p=1
Precompute files exist.
distribute: 2.98324 interaction: 0.844405
FMM Distribute: 3.84455
initialization: 0.162318
Particle2Moment 2.98401
5 0.911
4 0.109592
3 0.0135954
2 0.00174381
1 0.00020246
0 2.71001e-05
compressMultipole 0.223029
Farfield-CM: 30.4167
L2L 0 0.000316214
L2L 1 0.000243747
L2L 2 0.00192832
L2L 3 0.0152122
L2L 4 0.118907
L2L 5 0.737128
nearfiled 1: 72.8058
nearfiled 2: 0.427017
upward time = 4.02035 interaction time = 30.6401 downward time = 3.90088
 neartargetCompute = 73.2334
Relative Error for first 10 : 2.20344e-05
Pre-computation time: 0.818297
FMM computing time:   115.932
FMM total time:   116.75

N=16777216
lvl=6
p=2
Precompute files exist.
distribute: 1.78574 interaction: 1.33872
FMM Distribute: 3.14105
initialization: 0.131606
Particle2Moment 1.6368
5 0.510408
4 0.059785
3 0.00681619
2 0.000834697
1 0.000108526
0 3.28268e-05
compressMultipole 0.427553
Farfield-CM: 15.434
L2L 0 4.01791e-05
L2L 1 0.000137311
L2L 2 0.00102545
L2L 3 0.00807698
L2L 4 0.0624318
L2L 5 0.372172
nearfiled 1: 37.1477
nearfiled 2: 0.321942
upward time = 2.21498 interaction time = 15.8617 downward time = 2.19198
 neartargetCompute = 37.4707
Relative Error for first 10 : 2.20405e-05
Pre-computation time: 0.808694
FMM computing time:   61.118
FMM total time:   61.9267

N=16777216
lvl=6
p=4
Precompute files exist.
distribute: 1.14257 interaction: 0.223179
FMM Distribute: 1.38267
initialization: 0.117979
Particle2Moment 1.1674
5 0.688462
4 0.0372475
3 0.00436488
2 0.000533341
1 6.9831e-05
0 3.39528e-05
compressMultipole 0.438369
Farfield-CM: 7.80296
L2L 0 4.4683e-05
L2L 1 8.16388e-05
L2L 2 0.000561254
L2L 3 0.00396991
L2L 4 0.0313417
L2L 5 0.186949
nearfiled 1: 18.7323
nearfiled 2: 0.175056
upward time = 1.89829 interaction time = 8.24143 downward time = 1.2239
 neartargetCompute = 18.9075
Relative Error for first 10 : 2.20254e-05
Pre-computation time: 0.826783
FMM computing time:   31.8525
FMM total time:   32.6793

N=16777216
lvl=6
p=8
Precompute files exist.
distribute: 0.842706 interaction: 0.107101
FMM Distribute: 0.966619
initialization: 0.121871
Particle2Moment 0.517139
5 0.359057
4 0.0410087
3 0.00240312
2 0.00028231
1 7.13309e-05
0 3.72189e-05
compressMultipole 0.754461
Farfield-CM: 4.45108
L2L 0 4.63482e-05
L2L 1 5.09401e-05
L2L 2 0.000303286
L2L 3 0.00219216
L2L 4 0.0172327
L2L 5 0.0932067
nearfiled 1: 9.46036
nearfiled 2: 0.100511
upward time = 0.920165 interaction time = 5.20565 downward time = 0.768467
 neartargetCompute = 9.56102
Relative Error for first 10 : 2.204e-05
Pre-computation time: 0.822202
FMM computing time:   17.6158
FMM total time:   18.438

N=16777216
lvl=6
p=16
Precompute files exist.
distribute: 0.847194 interaction: 0.0567428
FMM Distribute: 0.922123
initialization: 0.11939
Particle2Moment 0.315553
5 0.112278
4 0.0209048
3 0.00123507
2 0.000171158
1 8.53837e-05
0 4.0242e-05
compressMultipole 0.508017
Farfield-CM: 2.67561
L2L 0 7.22231e-05
L2L 1 9.17749e-05
L2L 2 0.000205089
L2L 3 0.00135538
L2L 4 0.0113953
L2L 5 0.0480357
nearfiled 1: 4.82654
nearfiled 2: 0.10474
upward time = 0.450425 interaction time = 3.18376 downward time = 0.739966
 neartargetCompute = 4.9314
Relative Error for first 10 : 2.20637e-05
Pre-computation time: 0.820356
FMM computing time:   10.4174
FMM total time:   11.2377

N=16777216
lvl=6
p=32
Precompute files exist.
distribute: 0.847114 interaction: 0.0317358
FMM Distribute: 0.896766
initialization: 0.119363
Particle2Moment 0.179446
5 0.0719465
4 0.00584425
3 0.000698288
2 0.00012309
1 0.000111472
0 3.91421e-05
compressMultipole 0.452484
Farfield-CM: 1.88722
L2L 0 8.6308e-05
L2L 1 0.000117982
L2L 2 0.000164994
L2L 3 0.00103024
L2L 4 0.00962323
L2L 5 0.0324216
nearfiled 1: 2.45961
nearfiled 2: 0.0927449
upward time = 0.258359 interaction time = 2.33983 downward time = 1.01887
 neartargetCompute = 2.55248
Relative Error for first 10 : 2.20321e-05
Pre-computation time: 0.82219
FMM computing time:   7.25717
FMM total time:   8.07936



==> out_weak2.txt <==
N=640000
lvl=5
p=1
Precompute files exist.
distribute: 0.0907917 interaction: 0.0777344
FMM Distribute: 0.170011
initialization: 0.0131956
Particle2Moment 0.100536
4 0.107124
3 0.0129373
2 0.00159072
1 0.000198809
0 2.53711e-05
compressMultipole 0.0213992
Farfield-CM: 3.42323
L2L 0 2.85269e-05
L2L 1 0.000191772
L2L 2 0.00151855
L2L 3 0.0121323
L2L 4 0.0946059
nearfiled 1: 1.00386
nearfiled 2: 0.00820754
upward time = 0.22254 interaction time = 3.44472 downward time = 0.239586
 neartargetCompute = 1.01216
Relative Error for first 10 : 2.21423e-05
Pre-computation time: 0.11022
FMM computing time:   5.10734
FMM total time:   5.21756

N=640000
lvl=5
p=2
Precompute files exist.
distribute: 0.0653808 interaction: 0.0463468
FMM Distribute: 0.112974
initialization: 0.0139915
Particle2Moment 0.0592127
4 0.0537074
3 0.00644816
2 0.000798357
1 0.000103823
0 3.1244e-05
compressMultipole 0.0534592
Farfield-CM: 1.79854
L2L 0 3.05329e-05
L2L 1 0.000133939
L2L 2 0.000965064
L2L 3 0.00711236
L2L 4 0.0554045
nearfiled 1: 0.52881
nearfiled 2: 0.0190746
upward time = 0.120414 interaction time = 1.85208 downward time = 0.159049
 neartargetCompute = 0.547965
Relative Error for first 10 : 2.2383e-05
Pre-computation time: 0.103814
FMM computing time:   2.81112
FMM total time:   2.91494

N=640000
lvl=5
p=4
Precompute files exist.
distribute: 0.047793 interaction: 0.0234707
FMM Distribute: 0.0725501
initialization: 0.0143669
Particle2Moment 0.0302043
4 0.0271888
3 0.00322963
2 0.000406967
1 5.51352e-05
0 3.081e-05
compressMultipole 0.0487367
Farfield-CM: 0.914798
L2L 0 3.09348e-05
L2L 1 7.4931e-05
L2L 2 0.000463732
L2L 3 0.00328831
L2L 4 0.0255944
nearfiled 1: 0.266037
nearfiled 2: 0.00322007
upward time = 0.0612116 interaction time = 0.963609 downward time = 0.103756
 neartargetCompute = 0.269331
Relative Error for first 10 : 2.23261e-05
Pre-computation time: 0.106243
FMM computing time:   1.48848
FMM total time:   1.59472

N=640000
lvl=5
p=8
Precompute files exist.
distribute: 0.0454988 interaction: 0.0122874
FMM Distribute: 0.0590598
initialization: 0.014487
Particle2Moment 0.0157889
4 0.013875
3 0.00162151
2 0.000206973
1 3.24561e-05
0 3.48324e-05
compressMultipole 0.0472552
Farfield-CM: 0.440972
L2L 0 2.8389e-05
L2L 1 5.91711e-05
L2L 2 0.000227247
L2L 3 0.00162215
L2L 4 0.01212
nearfiled 1: 0.134221
nearfiled 2: 0.0017788
upward time = 0.031652 interaction time = 0.4883 downward time = 0.0420933
 neartargetCompute = 0.136071
Relative Error for first 10 : 2.24371e-05
Pre-computation time: 0.108125
FMM computing time:   0.774931
FMM total time:   0.883055

N=640000
lvl=5
p=16
Precompute files exist.
distribute: 0.0459161 interaction: 0.00708414
FMM Distribute: 0.0542689
initialization: 0.0142067
Particle2Moment 0.00844303
4 0.00722032
3 0.000803976
2 0.000108297
1 3.60021e-05
0 3.36301e-05
compressMultipole 0.0443273
Farfield-CM: 0.221511
L2L 0 3.36492e-05
L2L 1 5.1822e-05
L2L 2 0.00013146
L2L 3 0.0008476
L2L 4 0.00623746
nearfiled 1: 0.0682605
nearfiled 2: 0.00104752
upward time = 0.0167347 interaction time = 0.265911 downward time = 0.0225744
 neartargetCompute = 0.0693749
Relative Error for first 10 : 2.22234e-05
Pre-computation time: 0.107412
FMM computing time:   0.44627
FMM total time:   0.553682

N=640000
lvl=5
p=32
Precompute files exist.
distribute: 0.044951 interaction: 0.00399684
FMM Distribute: 0.0498439
initialization: 0.0142419
Particle2Moment 0.00463893
4 0.00389588
3 0.000419546
2 6.15451e-05
1 3.65041e-05
0 3.90108e-05
compressMultipole 0.0441032
Farfield-CM: 0.120934
L2L 0 3.15402e-05
L2L 1 5.28977e-05
L2L 2 8.27038e-05
L2L 3 0.000456739
L2L 4 0.0030952
nearfiled 1: 0.0370991
nearfiled 2: 0.000717558
upward time = 0.00917379 interaction time = 0.165111 downward time = 0.0122878
 neartargetCompute = 0.0378866
Relative Error for first 10 : 2.24069e-05
Pre-computation time: 0.106105
FMM computing time:   0.291801
FMM total time:   0.397906

N=5120000
lvl=6
p=1
Precompute files exist.
distribute: 0.943804 interaction: 0.863964
FMM Distribute: 1.81284
initialization: 0.194242
Particle2Moment 0.992078
5 0.984651
4 0.118536
3 0.0137186
2 0.00167241
1 0.000208055
0 2.66209e-05
compressMultipole 0.309743
Farfield-CM: 30.3872
L2L 0 0.00507306
L2L 1 0.000196595
L2L 2 0.00153187
L2L 3 0.0122427
L2L 4 0.0979562
L2L 5 0.773364
nearfiled 1: 8.41785
nearfiled 2: 0.11111
upward time = 2.11112 interaction time = 30.6973 downward time = 1.96519
 neartargetCompute = 8.52908
Relative Error for first 10 : 2.20874e-05
Pre-computation time: 0.80893
FMM computing time:   45.3517
FMM total time:   46.1607

N=5120000
lvl=6
p=2
Precompute files exist.
distribute: 0.637904 interaction: 0.401164
FMM Distribute: 1.04435
initialization: 0.11557
Particle2Moment 0.655862
5 1.15696
4 0.0707728
3 0.00843362
2 0.000993453
1 0.000139079
0 3.37763e-05
compressMultipole 0.655756
Farfield-CM: 15.8198
L2L 0 3.20496e-05
L2L 1 0.000118021
L2L 2 0.000864502
L2L 3 0.00677503
L2L 4 0.0550833
L2L 5 0.467369
nearfiled 1: 4.5507
nearfiled 2: 0.213588
upward time = 1.89345 interaction time = 16.4757 downward time = 1.49569
 neartargetCompute = 4.76441
Relative Error for first 10 : 2.20489e-05
Pre-computation time: 0.806406
FMM computing time:   25.8239
FMM total time:   26.6303

N=5120000
lvl=6
p=4
Precompute files exist.
distribute: 0.405763 interaction: 0.205953
FMM Distribute: 0.617259
initialization: 0.117259
Particle2Moment 0.255473
5 0.232456
4 0.0323312
3 0.00340835
2 0.00042228
1 9.21492e-05
0 3.38554e-05
compressMultipole 0.819067
Farfield-CM: 7.9258
L2L 0 3.66876e-05
L2L 1 8.43899e-05
L2L 2 0.000466712
L2L 3 0.00335993
L2L 4 0.028324
L2L 5 0.227527
nearfiled 1: 2.25806
nearfiled 2: 0.105744
upward time = 0.524395 interaction time = 8.74497 downward time = 0.826937
 neartargetCompute = 2.36392
Relative Error for first 10 : 2.20044e-05
Pre-computation time: 0.826036
FMM computing time:   13.2216
FMM total time:   14.0477

N=5120000
lvl=6
p=8
Precompute files exist.
distribute: 0.319239 interaction: 0.105012
FMM Distribute: 0.430169
initialization: 0.116222
Particle2Moment 0.130336
5 0.110882
4 0.0138544
3 0.00166961
2 0.000207275
1 3.19029e-05
0 3.44464e-05
compressMultipole 0.391729
Farfield-CM: 4.10846
L2L 0 3.10899e-05
L2L 1 6.05877e-05
L2L 2 0.000305896
L2L 3 0.00231062
L2L 4 0.0170982
L2L 5 0.136471
nearfiled 1: 1.24692
nearfiled 2: 0.137225
upward time = 0.257166 interaction time = 4.5003 downward time = 0.46899
 neartargetCompute = 1.38427
Relative Error for first 10 : 2.20824e-05
Pre-computation time: 0.826043
FMM computing time:   7.18131
FMM total time:   8.00736

N=5120000
lvl=6
p=16
Precompute files exist.
distribute: 0.311702 interaction: 0.0555945
FMM Distribute: 0.372737
initialization: 0.118398
Particle2Moment 0.0684006
5 0.0557767
4 0.0069288
3 0.000827615
2 0.000112209
1 3.5414e-05
0 3.6336e-05
compressMultipole 0.359661
Farfield-CM: 2.10285
L2L 0 3.33292e-05
L2L 1 5.12097e-05
L2L 2 0.000222847
L2L 3 0.00146098
L2L 4 0.00904219
L2L 5 0.067092
nearfiled 1: 0.623207
nearfiled 2: 0.0771302
upward time = 0.132261 interaction time = 2.46264 downward time = 0.236988
 neartargetCompute = 0.700462
Relative Error for first 10 : 2.21234e-05
Pre-computation time: 0.826264
FMM computing time:   4.04726
FMM total time:   4.87352

N=5120000
lvl=6
p=32
Precompute files exist.
distribute: 0.318597 interaction: 0.0310093
FMM Distribute: 0.35524
initialization: 0.116567
Particle2Moment 0.0379809
5 0.0285027
4 0.00350575
3 0.000414475
2 6.86212e-05
1 3.76911e-05
0 3.78522e-05
compressMultipole 0.345614
Farfield-CM: 1.59375
L2L 0 3.52641e-05
L2L 1 6.99707e-05
L2L 2 0.00016144
L2L 3 0.00131999
L2L 4 0.00703972
L2L 5 0.0457428
nearfiled 1: 0.300374
nearfiled 2: 0.0174373
upward time = 0.0706965 interaction time = 1.93948 downward time = 0.21752
 neartargetCompute = 0.31793
Relative Error for first 10 : 2.20656e-05
Pre-computation time: 0.819939
FMM computing time:   3.04152
FMM total time:   3.86146

N=40960000
lvl=7
p=1
Precompute files exist.
distribute: 9.91642 interaction: 7.35609
FMM Distribute: 17.3121
initialization: 0.898912
Particle2Moment 7.44119
6 7.37856
5 0.897971
4 0.108965
3 0.0135121
2 0.0016322
1 0.000209986
0 2.685e-05
compressMultipole 2.01909
Farfield-CM: 268.873
L2L 0 0.000573562
L2L 1 0.000201365
L2L 2 0.00155635
L2L 3 0.0124187
L2L 4 0.09934
L2L 5 0.794657
L2L 6 6.38678
nearfiled 1: 69.4773
nearfiled 2: 0.999546
upward time = 15.8423 interaction time = 270.893 downward time = 16.4686
 neartargetCompute = 70.4774
Relative Error for first 10 : 2.20716e-05
Pre-computation time: 6.37412
FMM computing time:   392.225
FMM total time:   398.599

N=40960000
lvl=7
p=2
Precompute files exist.
distribute: 6.50727 interaction: 10.236
FMM Distribute: 16.7844
initialization: 1.51896
Particle2Moment 4.70746
6 3.59564
5 0.434817
4 0.0556339
3 0.00673237
2 0.000816407
1 0.00010427
0 3.26871e-05
compressMultipole 3.41412
Farfield-CM: 131.283
L2L 0 0.00234072
L2L 1 0.000164398
L2L 2 0.000898713
L2L 3 0.00713057
L2L 4 0.0564552
L2L 5 0.45292
L2L 6 3.56094
nearfiled 1: 35.0762
nearfiled 2: 1.28531
upward time = 8.80145 interaction time = 134.698 downward time = 11.4281
 neartargetCompute = 36.3617
Relative Error for first 10 : 2.20643e-05
Pre-computation time: 6.34767
FMM computing time:   209.885
FMM total time:   216.233

N=40960000
lvl=7
p=4
Precompute files exist.
distribute: 3.98701 interaction: 5.20681
FMM Distribute: 9.23607
initialization: 1.83676
Particle2Moment 3.5922
6 2.17202
5 0.269185
4 0.0284333
3 0.0034499
2 0.000423921
1 5.92908e-05
0 3.34959e-05
compressMultipole 3.46446
Farfield-CM: 63.7343
L2L 0 0.000375368
L2L 1 0.00013644
L2L 2 0.000542513
L2L 3 0.00376927
L2L 4 0.0307593
L2L 5 0.234308
L2L 6 2.28884
nearfiled 1: 18.037
nearfiled 2: 1.66887
upward time = 6.06599 interaction time = 67.1992 downward time = 7.17868
 neartargetCompute = 19.706
Relative Error for first 10 : 2.20564e-05
Pre-computation time: 6.45361
FMM computing time:   111.442
FMM total time:   117.895

N=40960000
lvl=7
p=8
Precompute files exist.
distribute: 2.90742 interaction: 2.86006
FMM Distribute: 5.80974
initialization: 1.46231
Particle2Moment 1.94309
6 1.81979
5 0.279918
4 0.0214965
3 0.00221997
2 0.000278529
1 3.16086e-05
0 3.40128e-05
compressMultipole 5.11442
Farfield-CM: 33.2953
L2L 0 4.68362e-05
L2L 1 5.30872e-05
L2L 2 0.000282725
L2L 3 0.00204605
L2L 4 0.0164167
L2L 5 0.124058
L2L 6 1.37751
nearfiled 1: 9.13112
nearfiled 2: 0.835114
upward time = 4.06704 interaction time = 38.4107 downward time = 4.26388
 neartargetCompute = 9.96636
Relative Error for first 10 : 2.20806e-05
Pre-computation time: 6.4669
FMM computing time:   64.1682
FMM total time:   70.6351

N=40960000
lvl=7
p=16
Precompute files exist.
distribute: 2.91759 interaction: 1.27198
FMM Distribute: 4.23152
initialization: 1.17891
Particle2Moment 1.13126
6 1.26331
5 0.166205
4 0.0104082
3 0.00153644
2 0.00017342
1 3.58722e-05
0 3.63919e-05
compressMultipole 5.00566
Farfield-CM: 16.726
L2L 0 0.000417116
L2L 1 5.32339e-05
L2L 2 0.000259689
L2L 3 0.00161232
L2L 4 0.0119672
L2L 5 0.0727699
L2L 6 0.557442
nearfiled 1: 5.17782
nearfiled 2: 0.519143
upward time = 2.57314 interaction time = 21.7321 downward time = 2.23641
 neartargetCompute = 5.69709
Relative Error for first 10 : 2.20825e-05
Pre-computation time: 6.47298
FMM computing time:   37.833
FMM total time:   44.3059

N=40960000
lvl=7
p=32
Precompute files exist.
distribute: 4.56463 interaction: 1.11798
FMM Distribute: 5.72446
initialization: 1.20031
Particle2Moment 0.802915
6 0.672593
5 0.11273
4 0.00630172
3 0.000765963
2 0.000128647
1 3.8371e-05
0 3.77949e-05
compressMultipole 6.18811
Farfield-CM: 9.35511
L2L 0 3.5007e-05
L2L 1 5.23687e-05
L2L 2 0.000172747
L2L 3 0.00127297
L2L 4 0.00698455
L2L 5 0.0518343
L2L 6 0.328337
nearfiled 1: 2.43624
nearfiled 2: 0.173712
upward time = 1.59569 interaction time = 15.5433 downward time = 1.21663
 neartargetCompute = 2.61007
Relative Error for first 10 : 2.20925e-05
Pre-computation time: 6.50116
FMM computing time:   28.0749
FMM total time:   34.576



==> out_weak3.txt <==
N=1280000
lvl=5
p=1
Precompute files exist.
distribute: 0.162987 interaction: 0.0787275
FMM Distribute: 0.243469
initialization: 0.0127647
Particle2Moment 0.197452
4 0.10699
3 0.0130459
2 0.00160377
1 0.000199474
0 2.57778e-05
compressMultipole 0.0214006
Farfield-CM: 3.40296
L2L 0 2.94659e-05
L2L 1 0.000223302
L2L 2 0.00156727
L2L 3 0.0121147
L2L 4 0.0956952
nearfiled 1: 3.41518
nearfiled 2: 0.0253113
upward time = 0.319462 interaction time = 3.42444 downward time = 0.339386
 neartargetCompute = 3.4406
Relative Error for first 10 : 2.20482e-05
Pre-computation time: 0.118548
FMM computing time:   7.79022
FMM total time:   7.90876

N=1280000
lvl=5
p=2
Precompute files exist.
distribute: 0.112374 interaction: 0.0476093
FMM Distribute: 0.161527
initialization: 0.0139243
Particle2Moment 0.110597
4 0.0546601
3 0.00662306
2 0.000807197
1 0.000102868
0 3.05739e-05
compressMultipole 0.0537885
Farfield-CM: 1.78307
L2L 0 3.25812e-05
L2L 1 0.000119168
L2L 2 0.000903491
L2L 3 0.00703198
L2L 4 0.0553514
nearfiled 1: 1.77343
nearfiled 2: 0.0183246
upward time = 0.172958 interaction time = 1.83694 downward time = 0.211104
 neartargetCompute = 1.79186
Relative Error for first 10 : 2.19635e-05
Pre-computation time: 0.105274
FMM computing time:   4.19707
FMM total time:   4.30234

N=1280000
lvl=5
p=4
Precompute files exist.
distribute: 0.0809608 interaction: 0.0244971
FMM Distribute: 0.10746
initialization: 0.014543
Particle2Moment 0.0560453
4 0.0277175
3 0.00330754
2 0.000407013
1 5.4532e-05
0 3.3329e-05
compressMultipole 0.0482996
Farfield-CM: 0.979988
L2L 0 3.14449e-05
L2L 1 6.4905e-05
L2L 2 0.000463447
L2L 3 0.00323743
L2L 4 0.0247994
nearfiled 1: 0.890585
nearfiled 2: 0.00858116
upward time = 0.087689 interaction time = 1.02837 downward time = 0.127354
 neartargetCompute = 0.899273
Relative Error for first 10 : 2.20224e-05
Pre-computation time: 0.107486
FMM computing time:   2.27128
FMM total time:   2.37876

N=1280000
lvl=5
p=8
Precompute files exist.
distribute: 0.0782673 interaction: 0.0126134
FMM Distribute: 0.0929091
initialization: 0.0144896
Particle2Moment 0.0284248
4 0.0142012
3 0.0016423
2 0.000202898
1 3.2305e-05
0 3.35861e-05
compressMultipole 0.048547
Farfield-CM: 0.426714
L2L 0 2.80861e-05
L2L 1 5.02761e-05
L2L 2 0.000227368
L2L 3 0.00164224
L2L 4 0.0121398
nearfiled 1: 0.454848
nearfiled 2: 0.0366427
upward time = 0.044654 interaction time = 0.475342 downward time = 0.0536821
 neartargetCompute = 0.491597
Relative Error for first 10 : 2.21078e-05
Pre-computation time: 0.108264
FMM computing time:   1.17848
FMM total time:   1.28674

N=1280000
lvl=5
p=16
Precompute files exist.
distribute: 0.078318 interaction: 0.00719149
FMM Distribute: 0.087554
initialization: 0.0146034
Particle2Moment 0.0145874
4 0.00724574
3 0.000824278
2 0.000107147
1 3.64862e-05
0 3.3993e-05
compressMultipole 0.0462799
Farfield-CM: 0.226317
L2L 0 2.9526e-05
L2L 1 5.6325e-05
L2L 2 0.000128838
L2L 3 0.00087297
L2L 4 0.00628256
nearfiled 1: 0.227411
nearfiled 2: 0.00191313
upward time = 0.0229464 interaction time = 0.272678 downward time = 0.0320483
 neartargetCompute = 0.22941
Relative Error for first 10 : 2.1929e-05
Pre-computation time: 0.107751
FMM computing time:   0.665032
FMM total time:   0.772782

N=1280000
lvl=5
p=32
Precompute files exist.
distribute: 0.0774985 interaction: 0.00408688
FMM Distribute: 0.0833132
initialization: 0.0144884
Particle2Moment 0.007645
4 0.00389754
3 0.000413286
2 6.0597e-05
1 3.8424e-05
0 3.65051e-05
compressMultipole 0.0442659
Farfield-CM: 0.122214
L2L 0 3.16808e-05
L2L 1 6.67039e-05
L2L 2 9.68769e-05
L2L 3 0.00044673
L2L 4 0.00313931
nearfiled 1: 0.115
nearfiled 2: 0.00137566
upward time = 0.0121885 interaction time = 0.166559 downward time = 0.0228639
 neartargetCompute = 0.116465
Relative Error for first 10 : 2.21682e-05
Pre-computation time: 0.106895
FMM computing time:   0.421721
FMM total time:   0.528616

N=10240000
lvl=6
p=1
Precompute files exist.
distribute: 1.73503 interaction: 1.01891
FMM Distribute: 2.76412
initialization: 0.1347
Particle2Moment 2.01667
5 0.915711
4 0.112949
3 0.0138258
2 0.00167889
1 0.000210071
0 2.7322e-05
compressMultipole 0.193113
Farfield-CM: 30.4172
L2L 0 0.000379343
L2L 1 0.000225152
L2L 2 0.00163601
L2L 3 0.0126025
L2L 4 0.09948
L2L 5 0.772286
nearfiled 1: 28.4852
nearfiled 2: 0.238538
upward time = 3.06129 interaction time = 30.6107 downward time = 2.80044
 neartargetCompute = 28.7239
Relative Error for first 10 : 2.19805e-05
Pre-computation time: 0.813784
FMM computing time:   68.1756
FMM total time:   68.9894

N=10240000
lvl=6
p=2
Precompute files exist.
distribute: 1.12562 interaction: 0.54875
FMM Distribute: 1.68457
initialization: 0.153631
Particle2Moment 1.8112
5 0.685494
4 0.0704387
3 0.00805375
2 0.000992478
1 0.000109749
0 3.25281e-05
compressMultipole 0.559444
Farfield-CM: 15.7386
L2L 0 4.472e-05
L2L 1 0.000128023
L2L 2 0.0008948
L2L 3 0.00660206
L2L 4 0.0520314
L2L 5 0.405747
nearfiled 1: 15.1764
nearfiled 2: 0.378483
upward time = 2.57653 interaction time = 16.2981 downward time = 1.87136
 neartargetCompute = 15.555
Relative Error for first 10 : 2.19893e-05
Pre-computation time: 0.814851
FMM computing time:   38.2057
FMM total time:   39.0206

N=10240000
lvl=6
p=4
Precompute files exist.
distribute: 0.706801 interaction: 0.210049
FMM Distribute: 0.927732
initialization: 0.117325
Particle2Moment 0.53647
5 0.586018
4 0.0838583
3 0.00466133
2 0.000572533
1 8.35361e-05
0 3.5288e-05
compressMultipole 0.797889
Farfield-CM: 7.88596
L2L 0 3.92399e-05
L2L 1 9.3875e-05
L2L 2 0.000503546
L2L 3 0.00352373
L2L 4 0.0277677
L2L 5 0.218756
nearfiled 1: 7.37613
nearfiled 2: 0.273585
upward time = 1.21189 interaction time = 8.68396 downward time = 0.955627
 neartargetCompute = 7.64986
Relative Error for first 10 : 2.20318e-05
Pre-computation time: 0.830796
FMM computing time:   19.5972
FMM total time:   20.428

N=10240000
lvl=6
p=8
Precompute files exist.
distribute: 0.544896 interaction: 0.107928
FMM Distribute: 0.664119
initialization: 0.120801
Particle2Moment 0.244203
5 0.130198
4 0.0348849
3 0.00294577
2 0.000270858
1 7.03821e-05
0 3.83409e-05
compressMultipole 0.431423
Farfield-CM: 3.86353
L2L 0 3.3268e-05
L2L 1 4.74439e-05
L2L 2 0.000293636
L2L 3 0.00198082
L2L 4 0.0153114
L2L 5 0.117756
nearfiled 1: 3.78693
nearfiled 2: 0.189383
upward time = 0.412806 interaction time = 4.29508 downward time = 0.604661
 neartargetCompute = 3.97645
Relative Error for first 10 : 2.20189e-05
Pre-computation time: 0.833416
FMM computing time:   10.1196
FMM total time:   10.953

N=10240000
lvl=6
p=16
Precompute files exist.
distribute: 0.553026 interaction: 0.0561289
FMM Distribute: 0.619833
initialization: 0.119635
Particle2Moment 0.120839
5 0.0559433
4 0.00693025
3 0.000827448
2 0.000106721
1 3.6136e-05
0 3.56419e-05
compressMultipole 0.382743
Farfield-CM: 2.1375
L2L 0 3.38349e-05
L2L 1 4.4947e-05
L2L 2 0.00024384
L2L 3 0.00149228
L2L 4 0.0103326
L2L 5 0.0650484
nearfiled 1: 1.96779
nearfiled 2: 0.153004
upward time = 0.184886 interaction time = 2.52038 downward time = 0.523561
 neartargetCompute = 2.12093
Relative Error for first 10 : 2.20459e-05
Pre-computation time: 0.825185
FMM computing time:   6.13401
FMM total time:   6.9592

N=10240000
lvl=6
p=32
Precompute files exist.
distribute: 0.550159 interaction: 0.0313995
FMM Distribute: 0.592713
initialization: 0.120542
Particle2Moment 0.062384
5 0.0306832
4 0.00350695
3 0.000415234
2 6.2054e-05
1 4.57289e-05
0 3.43889e-05
compressMultipole 0.354849
Farfield-CM: 1.40871
L2L 0 3.55719e-05
L2L 1 5.646e-05
L2L 2 0.000156486
L2L 3 0.00106114
L2L 4 0.0057473
L2L 5 0.0389747
nearfiled 1: 0.929319
nearfiled 2: 0.0319526
upward time = 0.097283 interaction time = 1.76368 downward time = 0.548718
 neartargetCompute = 0.961405
Relative Error for first 10 : 2.20545e-05
Pre-computation time: 0.828362
FMM computing time:   4.12957
FMM total time:   4.95793

N=81920000
lvl=7
p=1
Precompute files exist.
distribute: 18.0765 interaction: 7.08
FMM Distribute: 25.2422
initialization: 0.905426
Particle2Moment 14.38
6 7.00132
5 0.889492
4 0.10841
3 0.0133929
2 0.00162468
1 0.000208679
0 2.65061e-05
compressMultipole 1.86925
Farfield-CM: 273.71
L2L 0 0.00107946
L2L 1 0.000197056
L2L 2 0.00155445
L2L 3 0.0124637
L2L 4 0.100427
L2L 5 0.801476
L2L 6 6.3512
nearfiled 1: 231.296
nearfiled 2: 3.24914
upward time = 22.3947 interaction time = 275.581 downward time = 23.8354
 neartargetCompute = 234.547
Relative Error for first 10 : 2.20469e-05
Pre-computation time: 6.55874
FMM computing time:   583.157
FMM total time:   589.716

N=81920000
lvl=7
p=2
Precompute files exist.
distribute: 11.229 interaction: 10.3522
FMM Distribute: 21.6602
initialization: 1.31733
Particle2Moment 8.82079
6 4.07528
5 0.463074
4 0.0565265
3 0.00689343
2 0.000855385
1 0.00010476
0 3.2112e-05
compressMultipole 3.82865
Farfield-CM: 130.39
L2L 0 0.000401967
L2L 1 0.000113575
L2L 2 0.000913373
L2L 3 0.00709927
L2L 4 0.0563965
L2L 5 0.448298
L2L 6 3.55831
nearfiled 1: 117.49
nearfiled 2: 2.32884
upward time = 13.4238 interaction time = 134.22 downward time = 14.757
 neartargetCompute = 119.819
Relative Error for first 10 : 2.20589e-05
Pre-computation time: 6.41531
FMM computing time:   305.893
FMM total time:   312.308

N=81920000
lvl=7
p=4
Precompute files exist.
distribute: 9.05685 interaction: 6.7168
FMM Distribute: 15.8551
initialization: 1.80632
Particle2Moment 4.30586
6 1.99279
5 0.255742
4 0.0280859
3 0.00340422
2 0.000432061
1 5.6406e-05
0 3.35141e-05
compressMultipole 3.37196
Farfield-CM: 64.5231
L2L 0 0.000390443
L2L 1 7.1526e-05
L2L 2 0.00047858
L2L 3 0.00334393
L2L 4 0.0264194
L2L 5 0.210929
L2L 6 1.68786
nearfiled 1: 58.4501
nearfiled 2: 1.33577
upward time = 6.58742 interaction time = 67.896 downward time = 8.39914
 neartargetCompute = 59.7864
Relative Error for first 10 : 2.20597e-05
Pre-computation time: 6.5534
FMM computing time:   160.733
FMM total time:   167.287

N=81920000
lvl=7
p=8
Precompute files exist.
distribute: 6.96603 interaction: 4.17569
FMM Distribute: 11.2229
initialization: 1.13528
Particle2Moment 2.43235
6 1.1606
5 0.118962
4 0.0142318
3 0.0017068
2 0.000212765
1 3.90629e-05
0 3.62899e-05
compressMultipole 3.18944
Farfield-CM: 31.9844
L2L 0 0.0235282
L2L 1 6.4563e-05
L2L 2 0.000298755
L2L 3 0.00201527
L2L 4 0.0154607
L2L 5 0.127149
L2L 6 1.02352
nearfiled 1: 29.4354
nearfiled 2: 1.07397
upward time = 3.72833 interaction time = 35.2086 downward time = 5.2012
 neartargetCompute = 30.5095
Relative Error for first 10 : 2.20613e-05
Pre-computation time: 6.55966
FMM computing time:   87.3665
FMM total time:   93.9261

N=81920000
lvl=7
p=16
Precompute files exist.
distribute: 7.01412 interaction: 2.24541
FMM Distribute: 9.34151
initialization: 1.25927
Particle2Moment 1.52616
6 0.454693
5 0.0572065
4 0.00713621
3 0.00085447
2 0.00011965
1 3.5506e-05
0 3.6109e-05
compressMultipole 2.9389
Farfield-CM: 16.5056
L2L 0 3.3448e-05
L2L 1 5.2158e-05
L2L 2 0.00025354
L2L 3 0.0020074
L2L 4 0.01502
L2L 5 0.11311
L2L 6 0.685036
nearfiled 1: 15.2388
nearfiled 2: 0.895728
upward time = 2.04641 interaction time = 19.4447 downward time = 4.11731
 neartargetCompute = 16.1346
Relative Error for first 10 : 2.20557e-05
Pre-computation time: 6.55224
FMM computing time:   52.699
FMM total time:   59.2513

N=81920000
lvl=7
p=32
Precompute files exist.
distribute: 5.03773 interaction: 1.12905
FMM Distribute: 6.24937
initialization: 1.16996
Particle2Moment 1.03832
6 0.352048
5 0.0865885
4 0.0060241
3 0.000712332
2 0.00013994
1 3.7092e-05
0 3.5964e-05
compressMultipole 4.65155
Farfield-CM: 9.26253
L2L 0 3.75449e-05
L2L 1 8.27729e-05
L2L 2 0.000178478
L2L 3 0.0021305
L2L 4 0.00718646
L2L 5 0.0558002
L2L 6 0.247972
nearfiled 1: 8.26496
nearfiled 2: 0.481326
upward time = 1.4841 interaction time = 13.9142 downward time = 4.14126
 neartargetCompute = 8.74642
Relative Error for first 10 : 2.20498e-05
Pre-computation time: 6.55981
FMM computing time:   36.062
FMM total time:   42.6218


